Lithium in Kepler Red Giants: Defining Normal and Anomalous

The orders of magnitude variation in lithium abundances of evolved stars have long been a puzzle. Diluted signals, ambiguous evolutionary states and unknown masses have made it challenging to both map the expected lithium signals and explain the anomalously lithium-rich stars. We show here using a set of asteroseismically characterized evolved stars that the base lithium abundance in red giant stars is mass dependent, with higher mass stars having higher `normal' lithium abundances, while highly lithium enhanced stars may cluster around 0.8 or 1.8 M$_\odot$. We confirm previous studies that have shown that lithium enhancement and rapid rotation are often coincident, but find that the actual correlation between lithium abundance and the rotation rate, whether surface rotation, internal rotation, or radial differential rotation, is weak. Our data support previous assertions that most lithium rich giants are in the core-helium burning phase. We also note a tentative correlation between the highest lithium abundances and unusual carbon to nitrogen ratios, which is suggestive of binary interactions, though we find no simple correlation between lithium richness and indicators of binarity.

==> badspectra.txt <==
bad\_spec = [
'KIC10550429', RGB 1.4
'KIC3459109', RGB 1.8
'KIC3526625', Prot
'KIC5723909', RC 1.6
'KIC6032639', Prot
'KIC6103934', RGB 1.6
'KIC7499531',RGB 2.0
'KIC8872709', RC 1.4
'KIC9491316'] RC 1.8

